Mobile Augmented Reality Framework with Fusional Localization and Pose Estimation

As a novel way of presenting information, augmented reality (AR) enables people to interact with the physical world in a direct and intuitive way. While there are some mobile AR products implemented with specific hardware at a high cost, the software approaches of AR implementation on mobile platforms(such as smartphones, tablet PC, etc.) are still far from practical use. GPS-based mobile AR systems usually perform poorly due to the inaccurate positioning in the indoor environment. Previous vision-based pose estimation methods need to continuously track predefined markers within a short distance, which greatly degrade user experience. This paper first conducts a comprehensive study of the state-of-the-art AR and localization systems on mobile platforms. Then, we propose an effective indoor mobile AR framework. In the framework, a fusional localization method and a new pose estimation implementation are developed to increase the overall matching rate and thus improving AR display accuracy. Experiments show that our framework has higher performance than approaches purely based on images or Wi-Fi signals. We achieve low average error distances (0.61-0.81m) and accurate matching rates (77%-82%) when the average sampling grid length is set to 0.5m.

==> readme.txt <==
Dear Authors,

Two types of latex templates are provided here.

1. iis-tex-template-num.tex is for the Numerical referening style
2. iis-tex-template-nat.tex is for the Natbib bibliography style 

The editorial board 
Interdisciplinary Information Sciences
Tohoku University
2023/3/15


==> review_from_globecom.txt <==
Reviews
4 Reviews




Review 1 (Reviewer A)
Relevance and timeliness	Technical content and scientific rigour	Novelty and originality	Quality of presentation
Good (4)	Valid work but limited contribution. (3)	Some interesting ideas and results on a subject well investigated. (3)	Well written. (4)
Strong aspects (Comments to the author: what are the strong aspects of the paper)
This authors attempt to address the indoor location and orientation information which is essential to AR applications. Based on the indoor localization algorithms, the physical position is mapped to the virtual space to facilitate the display of the virtual objects within the horizon of the user. The authors have implemented the system in three phone models which is a big plus.
Weak aspects (Comments to the author: what are the weak aspects of the paper?)
The contribution on the algorithm is very limited. The authors basically combines multiple existing algorithms with minor improvement.

The related work in the paper are out-dated. There are many recent progress along this line of research, including WiFi based localization, indoor map reconstruction and gesture/pose detection. [ADD MORE CITATIONS]

The adopted algorithms incur high cost during fingerprinting and mapping. The resolution of localization depends on the density of RPs. Unfortunately, the authors overlook the problem. [MENTIONED]
Recommended changes (Recommended changes. Please indicate any changes that should be made to the paper if accepted.)
As a smartphone application, the computation cost should be considered. The authors should show the feasibility and scalability on mobile devices, especially in more general and complicated buildings.[MENTIONED]

The references are too old. The authors are suggested to check the leading conferences and journals in the wireless community, to name a few, mobicom, sigcomm, ubicomp, sensys, and update the related work and references.[UPDATED]

The paper is well organized, but there are some grammatical errors, such as "with shortest distance", "on users location" on page 4, "between the user" on page 5.[CORRECTED]
Submission Policy (Does the paper list the same author(s), title and abstract (minor wording differences in the abstract are ok) in its PDF file and EDAS registration?)
Yes






Review 2 (Reviewer B)
Relevance and timeliness	Technical content and scientific rigour	Novelty and originality	Quality of presentation
Good (4)	Solid work of notable importance. (4)	Some interesting ideas and results on a subject well investigated. (3)	Well written. (4)
Strong aspects (Comments to the author: what are the strong aspects of the paper)
The authors proposed a scheme of distance compensation to improve the accuracy of positioning. Also the proposed scheme does not require additional devices other than an ordinary smartphone.
Weak aspects (Comments to the author: what are the weak aspects of the paper?)
Hard to grasp how the extracted information from Wi-Fi fingerprints or images are formed.[PASS]


Recommended changes (Recommended changes. Please indicate any changes that should be made to the paper if accepted.)
It would be better to understand the contents if some representative examples on how the numeric data from observed features are formed. Also providing some image comparisons will be helpful to figure out what the value of distance ratio implies.[PASS]
Submission Policy (Does the paper list the same author(s), title and abstract (minor wording differences in the abstract are ok) in its PDF file and EDAS registration?)
Yes.




Review 3 (Reviewer C)
Relevance and timeliness	Technical content and scientific rigour	Novelty and originality	Quality of presentation
Good (4)	Solid work of notable importance. (4)	Significant original work and novel results. (4)	Well written. (4)
Strong aspects (Comments to the author: what are the strong aspects of the paper)
The proposed method is simple and providing the promising results.The proposed method does not need any extra hardware other than the ordinary smartphones.
Weak aspects (Comments to the author: what are the weak aspects of the paper?)
The experimental results is achieved from the limited set of environment, that is an exhibition hall. If variety of environment is used, the proposed method may be much more convincing.[PASS]
Recommended changes (Recommended changes. Please indicate any changes that should be made to the paper if accepted.)
The single letter used in illustrating any parameters should be expressed in different font with the normal lettering.[CORRECTED]
Submission Policy (Does the paper list the same author(s), title and abstract (minor wording differences in the abstract are ok) in its PDF file and EDAS registration?)
Yes, it lists the same author(s), title and abstract in its PDF file and EDAS registration.
Review 4 (Reviewer D)
Relevance and timeliness	Technical content and scientific rigour	Novelty and originality	Quality of presentation
Acceptable (3)	Valid work but limited contribution. (3)	Some interesting ideas and results on a subject well investigated. (3)	Readable, but revision is needed in some parts. (3)
Strong aspects (Comments to the author: what are the strong aspects of the paper)
The paper presents an enhanced technique for localization and pose estimation in indoor environment. The proposed method is shown to achieve a better accuracy than existing work.
Weak aspects (Comments to the author: what are the weak aspects of the paper?)
The computational burden of the method has not been adequately discussed.
Recommended changes (Recommended changes. Please indicate any changes that should be made to the paper if accepted.)[PASS]
The SURF method used in the proposed approach and used for comparison vs. presented technique is not reported in Table I.

Notation RP is introduced at page 3 before its explanation, which comes only later on.[CORRECT]

The main weakness of the paper is that the computation/communication complexity of the offline phase is not evaluated nor discussed. For instance, the method relies on building a 3d model of the environment after initial 3D scanning. To my best understanding, this is done manually for the reported experiments. However, 3d modeling is a lengthy process and, if to be done manually, it would severely limit the scalability and replicability of the proposed technique. Similarly, the communication requirements (how are pictures sent from the phone to the server for positioning? Etc.) are not discussed in the paper. [TALKED]

Figure 4 is not referred to in the main text. [CORRECTED]

Why hasn't the proposed method been tested vs. one of the many existing methods (i.e., those reported in Table 1)? [PASS]

Section 4 is largely a repetition of what reported in the introduction.

The quality of written English should be improved. There are several typos, missing words from sentences, etc.
